XChange: A Blockchain-based Mechanism for Generic Asset Trading In Resource-constrained Environments

An increasing number of industries rely on Internet-of-Things devices to track physical resources. Blockchain technology provides primitives to represent these resources as digital assets on a secure distributed ledger. Due to the proliferation of blockchain-based assets, there is an increasing need for a generic mechanism to trade assets between isolated platforms. To date, there is no such mechanism without reliance on a trusted third party. In this work, we address this shortcoming and present XChange. Unlike existing approaches for decentralized asset trading, we decouple trade management and the actual exchange of assets. XChange mediates trade of any digital asset between isolated blockchain platforms while limiting the fraud conducted by adversarial parties. We first describe a generic, five-phase trading protocol that establishes and executes trade between individuals. This protocol accounts full trade specifications on a separate blockchain. We then devise a lightweight system architecture, composed of all required components for a generic asset marketplace. We implement XChange and conduct real-world experimentation. We leverage an existing, lightweight blockchain, TrustChain, to account all orders and full trade specifications. By deploying XChange on multiple low-resource devices, we show that a full trade completes within half a second. To quantify the scalability of our mechanism, we conduct further experiments on our compute cluster. We conclude that the throughput of XChange, in terms of trades per second, scales linearly with the system load. Furthermore, we find that XChange exhibits superior throughput and order fulfil latency compared to related decentralized exchanges, BitShares and Waves.

==> assets/experiments/comparison.csv <==
system,instances,throughput,latency
XChange,0,0,0
BitShares,0,0,0
Waves,0,0,0
BitShares,50,96,2766.535833
BitShares,100,210,2716.373925
BitShares,150,289,2722.963852
BitShares,200,373,2746.715943
BitShares,250,1000,9781.218110
BitShares,300,1132,13142.570626
BitShares,350,809,16678.577513
BitShares,400,728.600000,13692.516081
BitShares,450,729,22169.968199
BitShares,500,594,26231.943084
Waves,50,41,5193.835498
Waves,100,31,11129.723140
XChange,50,740,0.109916
XChange,100,1459,0.117563
XChange,150,2188,0.122397
XChange,200,2952,0.132648
XChange,250,3609,0.172692
XChange,300,4338,0.241130
XChange,350,5021,0.336907
XChange,400,5713,0.786716
XChange,450,6460,0.256180
XChange,500,7185,0.478003
BitShares,50,93,2718.705652
BitShares,100,211,2847.986400
BitShares,150,293,3125.298769
BitShares,200,370,2714.241630
BitShares,250,989,9687.961646
BitShares,350,2002,20036.696200
BitShares,400,985,8969.210405
BitShares,450,949,15093.323091
BitShares,500,1855,12378.362006
Waves,50,94,6364.937173
Waves,100,76,12820.624698
Waves,150,69,44520.233555
Waves,200,69,48820.381497
XChange,50,748,0.106626
XChange,100,1462,0.110921
XChange,150,2182,0.121827
XChange,200,2895,0.124383
XChange,250,3626,0.201805
XChange,300,4333,0.461223
XChange,350,5027,0.338483
XChange,400,5732,0.349312
XChange,450,6438,0.291515
XChange,500,7178,0.702598
XChange,50,742,0.108733
XChange,100,1467,0.122485
XChange,150,2182,0.118428
XChange,200,2917,0.121827
XChange,250,3641,0.144425
XChange,300,4388,0.168976
XChange,350,5453,0.278461
XChange,400,5746,0.319860
XChange,450,6451,0.285308
XChange,500,7146,0.447852
XChange,50,755,0.110156
XChange,100,1470,0.117211
XChange,150,2202,0.124178
XChange,200,2900,0.128497
XChange,250,3611,0.124669
XChange,300,4332,0.319725
XChange,350,5029,0.686565
XChange,400,5768,0.209558
XChange,450,6440,0.438698
XChange,500,7149,0.348411
XChange,50,742,0.116056
XChange,100,1457,0.111545
XChange,150,2179,0.138817
XChange,200,2904,0.137954
XChange,250,3618,0.127144
XChange,300,4315,0.237112
XChange,350,5037,0.282735
XChange,400,5746,0.329444
XChange,450,6456,1.769426
XChange,500,7237,0.511198
XChange,50,750,0.111641
XChange,100,1464,0.119682
XChange,150,2213,0.118218
XChange,200,2899,0.131265
XChange,250,3612,0.150350
XChange,300,4334,0.642777
XChange,350,5660,0.344646
XChange,400,5714,0.397170
XChange,450,6433,0.351277
XChange,500,7151,0.279179
XChange,50,744,0.112860
XChange,100,1454,0.115449
XChange,150,2198,0.126406
XChange,200,2908,0.127529
XChange,250,3623,0.146078
XChange,300,4349,0.156018
XChange,350,5059,0.145733
XChange,400,5733,0.367279
XChange,450,6475,0.334051
XChange,500,7134,0.596790
XChange,50,745,0.107827
XChange,100,1462,0.120545
XChange,150,2175,0.124755
XChange,200,2905,0.136381
XChange,250,3628,0.230647
XChange,300,4313,0.209507
XChange,350,5039,0.315074
XChange,400,5740,0.761734
XChange,450,6441,0.582860
XChange,500,7149,0.355510
XChange,50,747,0.106847
XChange,100,1521,0.122342
XChange,150,2191,0.123532
XChange,200,2928,0.129649
XChange,250,3632,0.145078
XChange,300,4336,0.167239
XChange,350,5043,0.415426
XChange,400,5724,0.330343
XChange,450,6452,0.221818
XChange,500,7142,0.291010
XChange,50,749,0.114574
XChange,100,1476,0.119358
XChange,150,2172,0.120444
XChange,200,2927,0.138709
XChange,250,3602,0.365091
XChange,300,4309,0.311938
XChange,350,5019,0.244036
XChange,400,5747,0.690109
XChange,450,6435,0.268435
XChange,500,7201,0.277198
XChange,50,742,0.107018
XChange,100,1459,0.111881
XChange,150,2202,0.120474
XChange,200,2899,0.367490
XChange,250,3645,0.289956
XChange,300,4310,0.185119
XChange,350,5062,0.281109
XChange,400,5735,0.431620
XChange,450,6465,0.308121
XChange,500,7137,0.585221
XChange,50,747,0.108829
XChange,100,1458,0.122436
XChange,150,2262,0.130820
XChange,200,2894,0.121725
XChange,250,3603,0.174755
XChange,300,4316,0.389527
XChange,350,5042,0.261198
XChange,400,5767,0.474720
XChange,450,6459,0.274004
XChange,500,7138,0.257308
XChange,50,751,0.109365
XChange,100,1458,0.117344
XChange,150,2197,0.124059
XChange,200,3010,0.135868
XChange,250,3607,0.198882
XChange,300,4502,0.291249
XChange,350,5019,0.475131
XChange,400,5723,0.216511
XChange,450,6422,0.443165
XChange,500,7125,0.498361
XChange,50,749,0.110364
XChange,100,1468,0.129837
XChange,150,2190,0.124141
XChange,200,2895,0.151044
XChange,250,3610,0.135170
XChange,300,4333,0.146961
XChange,350,5041,0.281150
XChange,400,5761,0.376338
XChange,450,6454,0.250281
XChange,500,7141,0.337826
XChange,50,741,0.110360
XChange,100,1474,0.118349
XChange,150,2175,0.123347
XChange,200,2897,0.126432
XChange,250,3627,0.191342
XChange,300,4299,0.232538
XChange,350,5039,0.375631
XChange,400,5714,0.267592
XChange,450,7647,1.512125
XChange,500,7174,0.402047
BitShares,50,84,2416.466190
BitShares,100,209,2850.988000
BitShares,150,269,2846.879394
BitShares,200,447,2786.165368
BitShares,250,795,6041.119738
BitShares,300,1174,16346.565529
BitShares,350,1913,21289.659420
BitShares,400,1300,12901.900726
BitShares,450,1630,17544.761857
BitShares,50,92,2761.464348
BitShares,100,215,2759.170800
BitShares,150,322,3131.397384
BitShares,250,641,8064.991372
BitShares,300,1553,19534.761015
BitShares,400,778,16369.161912
BitShares,450,407,19692.949688
BitShares,500,1887,17480.510367
BitShares,50,89,2670.745909
BitShares,100,207,2699.460000
BitShares,200,504,2855.256949
BitShares,250,657,9822.302271
BitShares,300,881,20719.028803
BitShares,400,1361,20827.990115
BitShares,450,1000,19314.607640
BitShares,500,702,18812.182291
BitShares,100,206,2949.572400
BitShares,150,275,2774.201212
BitShares,200,412,2892.528714
BitShares,250,914,5714.288617
BitShares,300,1364,15181.931325
BitShares,350,1241,15588.647531
BitShares,450,1719,12496.809706
BitShares,500,1824,15115.147465
BitShares,50,94,2576.699556
BitShares,100,214,2880.068400
BitShares,150,290,2753.993750
BitShares,200,412,2851.033897
BitShares,250,1175,7498.132589
BitShares,300,1276,10674.559984
BitShares,350,2157,18143.261664
BitShares,450,1187,17896.864634
BitShares,500,1270,17757.334008
BitShares,50,80,2759.525500
BitShares,100,208,2755.564400
BitShares,150,278,2852.004724
BitShares,200,384,2817.837930
BitShares,250,781,6685.691025
BitShares,300,975,13890.789070
BitShares,350,1466,15456.089665
BitShares,400,569,15623.707090
BitShares,450,976,14045.656898
BitShares,500,380,14482.432958
Waves,50,96,6556.579151
Waves,100,83,10751.861053
Waves,150,79,34897.221576
Waves,200,49,51933.624473
Waves,250,12,33570.161017
Waves,400,8,4925.839286
Waves,450,0,5318.285714
Waves,500,0,6943.000000
Waves,50,95,6730.816867
Waves,100,81,12589.203458
Waves,150,68,33723.648253
Waves,200,53,40553.940179
Waves,250,30,51731.088908
Waves,450,0,5346.214286
Waves,500,0,7034.000000
Waves,50,94,6434.126302
Waves,100,84,10346.335941
Waves,150,69,37678.368697
Waves,200,54,44149.898882
Waves,250,17,31768.247788
Waves,400,59,5219.564738
Waves,450,0,4822.500000
Waves,500,0,7349.285714
Waves,50,97,6624.242119
Waves,100,66,10200.019737
Waves,150,67,41044.998824
Waves,200,36,44969.517454
Waves,250,14,31827.067485
Waves,300,14,33277.379310
Waves,400,1,5026.500000
Waves,450,0,5152.285714
Waves,500,0,7251.833333
Waves,50,95,6455.455497
Waves,100,82,11130.804430
Waves,150,69,41650.681768
Waves,200,21,45311.364017
Waves,250,14,36864.147783
Waves,400,51,5213.585366
Waves,450,0,5435.785714
Waves,500,0,7004.714286
Waves,50,99,5482.148260
Waves,100,67,20615.464902
Waves,150,69,39086.146722
Waves,200,21,59368.417062
Waves,400,13,47554.542857
Waves,450,0,5463.071429
Waves,500,0,5471.000000


==> assets/experiments/comparison_results.csv <==
system,instances,throughput,latency
waves,50,96,6556.579151
waves,100,83,10751.861053
waves,150,79,34897.221576
waves,200,49,51933.624473
waves,250,12,33570.161017
waves,400,8,4925.839286
waves,450,0,5318.285714
waves,500,0,6943.000000
waves,50,95,6730.816867
waves,100,81,12589.203458
waves,150,68,33723.648253
waves,200,53,40553.940179
waves,250,30,51731.088908
waves,450,0,5346.214286
waves,500,0,7034.000000
waves,50,94,6434.126302
waves,100,84,10346.335941
waves,150,69,37678.368697
waves,200,54,44149.898882
waves,250,17,31768.247788
waves,400,59,5219.564738
waves,450,0,4822.500000
waves,500,0,7349.285714
waves,50,97,6624.242119
waves,100,66,10200.019737
waves,150,67,41044.998824
waves,200,36,44969.517454
waves,250,14,31827.067485
waves,300,14,33277.379310
waves,400,1,5026.500000
waves,450,0,5152.285714
waves,500,0,7251.833333
waves,50,95,6455.455497
waves,100,82,11130.804430
waves,150,69,41650.681768
waves,200,21,45311.364017
waves,250,14,36864.147783
waves,400,51,5213.585366
waves,450,0,5435.785714
waves,500,0,7004.714286
waves,50,99,5482.148260
waves,100,67,20615.464902
waves,150,69,39086.146722
waves,200,21,59368.417062
waves,400,13,47554.542857
waves,450,0,5463.071429
waves,500,0,5471.000000


==> assets/experiments/scalability.csv <==
policy,instances,throughput,latency
none,0,0,0
INC_SET(2),0,0,0
RESTRICT(1),0,0,0
RESTRICT(1)+INC_SET(2),0,0,0
none,100,104,0.057830
INC_SET(2),100,105,0.068412
RESTRICT(1),100,105,0.077280
RESTRICT(1)+INC_SET(2),100,105,0.091138
none,200,206,0.057379
INC_SET(2),200,208,0.072142
RESTRICT(1),200,208,0.081061
RESTRICT(1)+INC_SET(2),200,208,0.096409
none,300,308,0.059185
INC_SET(2),300,308,0.070820
RESTRICT(1),300,311,0.085311
RESTRICT(1)+INC_SET(2),300,310,0.100879
none,400,409,0.062351
INC_SET(2),400,409,0.073938
RESTRICT(1),400,412,0.087720
RESTRICT(1)+INC_SET(2),400,416,0.107077
none,500,510,0.059781
INC_SET(2),500,513,0.072469
RESTRICT(1),500,514,0.087517
RESTRICT(1)+INC_SET(2),500,515,0.107670
none,600,614,0.060452
INC_SET(2),600,613,0.071867
RESTRICT(1),600,616,0.087263
RESTRICT(1)+INC_SET(2),600,614,0.110505
none,700,713,0.059716
INC_SET(2),700,715,0.073446
RESTRICT(1),700,720,0.088408
RESTRICT(1)+INC_SET(2),700,718,0.106168
none,800,813,0.060640
INC_SET(2),800,813,0.074620
RESTRICT(1),800,821,0.091327
RESTRICT(1)+INC_SET(2),800,820,0.107610
none,900,917,0.062030
INC_SET(2),900,915,0.073596
RESTRICT(1),900,917,0.088283
RESTRICT(1)+INC_SET(2),900,920,0.109080
none,1000,1016,0.062259
INC_SET(2),1000,1014,0.075351
RESTRICT(1),1000,1024,0.092352
RESTRICT(1)+INC_SET(2),1000,1020,0.124107
none,100,105,0.054376
INC_SET(2),100,105,0.064235
RESTRICT(1),100,105,0.085147
RESTRICT(1)+INC_SET(2),100,105,0.098100
none,200,207,0.053294
INC_SET(2),200,206,0.068777
RESTRICT(1),200,208,0.084189
RESTRICT(1)+INC_SET(2),200,208,0.098394
none,300,309,0.060273
INC_SET(2),300,311,0.071843
RESTRICT(1),300,313,0.085218
RESTRICT(1)+INC_SET(2),300,311,0.102779
none,400,410,0.060955
INC_SET(2),400,409,0.070611
RESTRICT(1),400,413,0.089727
RESTRICT(1)+INC_SET(2),400,415,0.108944
none,500,511,0.058300
INC_SET(2),500,510,0.074915
RESTRICT(1),500,513,0.088890
RESTRICT(1)+INC_SET(2),500,515,0.106414
none,600,611,0.059583
INC_SET(2),600,613,0.070094
RESTRICT(1),600,615,0.090256
RESTRICT(1)+INC_SET(2),600,615,0.101382
none,700,712,0.060654
INC_SET(2),700,712,0.072218
RESTRICT(1),700,720,0.089716
RESTRICT(1)+INC_SET(2),700,716,0.108381
none,800,814,0.063582
INC_SET(2),800,814,0.072436
RESTRICT(1),800,819,0.089282
RESTRICT(1)+INC_SET(2),800,819,0.106289
none,900,916,0.061244
INC_SET(2),900,913,0.074133
RESTRICT(1),900,919,0.090719
RESTRICT(1)+INC_SET(2),900,923,0.114279
none,1000,1015,0.061165
INC_SET(2),1000,1015,0.074777
RESTRICT(1),1000,1026,0.090078
RESTRICT(1)+INC_SET(2),1000,1020,0.178948
none,100,104,0.052366
INC_SET(2),100,105,0.064293
RESTRICT(1),100,105,0.077441
RESTRICT(1)+INC_SET(2),100,106,0.096888
none,200,207,0.057568
INC_SET(2),200,206,0.065863
RESTRICT(1),200,209,0.088033
RESTRICT(1)+INC_SET(2),200,209,0.099307
none,300,309,0.056775
INC_SET(2),300,309,0.067924
RESTRICT(1),300,310,0.086549
RESTRICT(1)+INC_SET(2),300,313,0.106840
none,400,410,0.062043
INC_SET(2),400,411,0.074799
RESTRICT(1),400,412,0.086032
RESTRICT(1)+INC_SET(2),400,424,0.110495
none,500,511,0.056920
INC_SET(2),500,510,0.071541
RESTRICT(1),500,514,0.087738
RESTRICT(1)+INC_SET(2),500,514,0.103798
none,600,613,0.060782
INC_SET(2),600,612,0.069159
RESTRICT(1),600,615,0.087946
RESTRICT(1)+INC_SET(2),600,617,0.102183
none,700,713,0.062710
INC_SET(2),700,714,0.071607
RESTRICT(1),700,718,0.092201
RESTRICT(1)+INC_SET(2),700,720,0.106432
none,800,815,0.062338
INC_SET(2),800,815,0.073712
RESTRICT(1),800,817,0.090485
RESTRICT(1)+INC_SET(2),800,818,0.105870
none,900,915,0.062032
INC_SET(2),900,913,0.072612
RESTRICT(1),900,923,0.089727
RESTRICT(1)+INC_SET(2),900,917,0.110061
none,1000,1016,0.060478
INC_SET(2),1000,1017,0.073135
RESTRICT(1),1000,1021,0.089729
RESTRICT(1)+INC_SET(2),1000,1020,0.114621
none,100,105,0.054513
INC_SET(2),100,105,0.072899
RESTRICT(1),100,106,0.081970
RESTRICT(1)+INC_SET(2),100,107,0.094568
none,200,207,0.062716
INC_SET(2),200,208,0.068062
RESTRICT(1),200,208,0.084249
RESTRICT(1)+INC_SET(2),200,213,0.098394
none,300,309,0.058555
INC_SET(2),300,309,0.070396
RESTRICT(1),300,313,0.086941
RESTRICT(1)+INC_SET(2),300,311,0.100051
none,400,410,0.059238
INC_SET(2),400,411,0.072165
RESTRICT(1),400,414,0.090082
RESTRICT(1)+INC_SET(2),400,416,0.102726
none,500,510,0.061494
INC_SET(2),500,510,0.072484
RESTRICT(1),500,515,0.086476
RESTRICT(1)+INC_SET(2),500,515,0.101116
none,600,611,0.059632
INC_SET(2),600,614,0.069846
RESTRICT(1),600,619,0.088525
RESTRICT(1)+INC_SET(2),600,615,0.104126
none,700,714,0.059378
INC_SET(2),700,714,0.072976
RESTRICT(1),700,723,0.088986
RESTRICT(1)+INC_SET(2),700,715,0.107345
none,800,813,0.061054
INC_SET(2),800,813,0.073427
RESTRICT(1),800,817,0.091153
RESTRICT(1)+INC_SET(2),800,820,0.117762
none,900,915,0.062373
INC_SET(2),900,913,0.074320
RESTRICT(1),900,920,0.086530
RESTRICT(1)+INC_SET(2),900,920,0.108776
none,1000,1016,0.062650
INC_SET(2),1000,1015,0.073465
RESTRICT(1),1000,1025,0.090935
RESTRICT(1)+INC_SET(2),1000,1023,0.114868
none,100,106,0.056327
INC_SET(2),100,105,0.071277
RESTRICT(1),100,106,0.084114
RESTRICT(1)+INC_SET(2),100,106,0.105491
none,200,207,0.059281
INC_SET(2),200,207,0.069517
RESTRICT(1),200,209,0.084328
RESTRICT(1)+INC_SET(2),200,208,0.100689
none,300,307,0.061906
INC_SET(2),300,309,0.071386
RESTRICT(1),300,311,0.085163
RESTRICT(1)+INC_SET(2),300,311,0.104742
none,400,413,0.058476
INC_SET(2),400,410,0.072250
RESTRICT(1),400,412,0.088099
RESTRICT(1)+INC_SET(2),400,413,0.101064
none,500,512,0.058134
INC_SET(2),500,511,0.072445
RESTRICT(1),500,515,0.086526
RESTRICT(1)+INC_SET(2),500,517,0.104853
none,600,611,0.060796
INC_SET(2),600,612,0.073794
RESTRICT(1),600,615,0.088540
RESTRICT(1)+INC_SET(2),600,616,0.119788
none,700,716,0.062651
INC_SET(2),700,715,0.074463
RESTRICT(1),700,717,0.088149
RESTRICT(1)+INC_SET(2),700,717,0.110236
none,800,815,0.063033
INC_SET(2),800,813,0.072998
RESTRICT(1),800,820,0.089010
RESTRICT(1)+INC_SET(2),800,823,0.106087
none,900,915,0.060394
INC_SET(2),900,916,0.073542
RESTRICT(1),900,921,0.090998
RESTRICT(1)+INC_SET(2),900,923,0.105084
none,1000,1014,0.064276
INC_SET(2),1000,1015,0.074011
RESTRICT(1),1000,1022,0.091628
RESTRICT(1)+INC_SET(2),1000,1038,0.125910
none,100,104,0.051928
INC_SET(2),100,106,0.067069
RESTRICT(1),100,105,0.083891
RESTRICT(1)+INC_SET(2),100,106,0.098891
none,200,207,0.060851
INC_SET(2),200,206,0.071893
RESTRICT(1),200,207,0.083312
RESTRICT(1)+INC_SET(2),200,210,0.103910
none,300,308,0.059246
INC_SET(2),300,309,0.070057
RESTRICT(1),300,310,0.084236
RESTRICT(1)+INC_SET(2),300,312,0.107226
none,400,410,0.061147
INC_SET(2),400,409,0.072017
RESTRICT(1),400,411,0.088561
RESTRICT(1)+INC_SET(2),400,414,0.101568
none,500,510,0.056491
INC_SET(2),500,513,0.070508
RESTRICT(1),500,514,0.091186
RESTRICT(1)+INC_SET(2),500,515,0.107134
none,600,614,0.061801
INC_SET(2),600,612,0.071518
RESTRICT(1),600,615,0.088806
RESTRICT(1)+INC_SET(2),600,618,0.125980
none,700,712,0.060835
INC_SET(2),700,712,0.073591
RESTRICT(1),700,725,0.091805
RESTRICT(1)+INC_SET(2),700,733,0.109313
none,800,813,0.062628
INC_SET(2),800,816,0.073071
RESTRICT(1),800,824,0.090887
RESTRICT(1)+INC_SET(2),800,821,0.111031
none,900,914,0.062276
INC_SET(2),900,914,0.071741
RESTRICT(1),900,919,0.091880
RESTRICT(1)+INC_SET(2),900,918,0.112651
none,1000,1014,0.061417
INC_SET(2),1000,1018,0.072920
RESTRICT(1),1000,1022,0.089959
RESTRICT(1)+INC_SET(2),1000,1019,0.117529
none,100,105,0.061257
INC_SET(2),100,105,0.063241
RESTRICT(1),100,105,0.085539
RESTRICT(1)+INC_SET(2),100,106,0.095206
none,200,207,0.056168
INC_SET(2),200,206,0.067602
RESTRICT(1),200,210,0.083628
RESTRICT(1)+INC_SET(2),200,210,0.095277
none,300,307,0.059651
INC_SET(2),300,308,0.073845
RESTRICT(1),300,311,0.088214
RESTRICT(1)+INC_SET(2),300,313,0.099972
none,400,409,0.061003
INC_SET(2),400,411,0.072609
RESTRICT(1),400,414,0.089668
RESTRICT(1)+INC_SET(2),400,414,0.101433
none,500,512,0.059478
INC_SET(2),500,512,0.073757
RESTRICT(1),500,514,0.089335
RESTRICT(1)+INC_SET(2),500,516,0.101647
none,600,613,0.060206
INC_SET(2),600,614,0.072582
RESTRICT(1),600,618,0.089786
RESTRICT(1)+INC_SET(2),600,615,0.104835
none,700,714,0.061075
INC_SET(2),700,714,0.072959
RESTRICT(1),700,719,0.089368
RESTRICT(1)+INC_SET(2),700,715,0.112468
none,800,815,0.062872
INC_SET(2),800,813,0.073051
RESTRICT(1),800,819,0.090432
RESTRICT(1)+INC_SET(2),800,821,0.113845
none,900,914,0.059251
INC_SET(2),900,913,0.073055
RESTRICT(1),900,924,0.091735
RESTRICT(1)+INC_SET(2),900,919,0.109874
none,1000,1015,0.063665
INC_SET(2),1000,1015,0.072479
RESTRICT(1),1000,1018,0.091389
RESTRICT(1)+INC_SET(2),1000,1021,0.111233
none,100,105,0.054294
INC_SET(2),100,105,0.067750
RESTRICT(1),100,105,0.078535
RESTRICT(1)+INC_SET(2),100,105,0.093547
none,200,206,0.060235
INC_SET(2),200,207,0.069998
RESTRICT(1),200,209,0.082870
RESTRICT(1)+INC_SET(2),200,209,0.102947
none,300,309,0.061588
INC_SET(2),300,309,0.074311
RESTRICT(1),300,310,0.086297
RESTRICT(1)+INC_SET(2),300,311,0.100190
none,400,409,0.060043
INC_SET(2),400,410,0.072456
RESTRICT(1),400,412,0.088903
RESTRICT(1)+INC_SET(2),400,413,0.104371
none,500,511,0.059270
INC_SET(2),500,513,0.072003
RESTRICT(1),500,519,0.085733
RESTRICT(1)+INC_SET(2),500,514,0.106155
none,600,611,0.060683
INC_SET(2),600,611,0.073543
RESTRICT(1),600,618,0.089985
RESTRICT(1)+INC_SET(2),600,618,0.104602
none,700,712,0.060525
INC_SET(2),700,714,0.071144
RESTRICT(1),700,717,0.089191
RESTRICT(1)+INC_SET(2),700,719,0.112033
none,800,813,0.061797
INC_SET(2),800,817,0.071848
RESTRICT(1),800,819,0.092392
RESTRICT(1)+INC_SET(2),800,818,0.106575
none,900,914,0.062113
INC_SET(2),900,918,0.075053
RESTRICT(1),900,918,0.091407
RESTRICT(1)+INC_SET(2),900,922,0.108153
none,1000,1016,0.062354
INC_SET(2),1000,1018,0.073413
RESTRICT(1),1000,1021,0.090272
RESTRICT(1)+INC_SET(2),1000,1019,0.110807
none,100,105,0.053289
INC_SET(2),100,104,0.062515
RESTRICT(1),100,106,0.082912
RESTRICT(1)+INC_SET(2),100,105,0.095027
none,200,207,0.057946
INC_SET(2),200,209,0.072422
RESTRICT(1),200,209,0.087162
RESTRICT(1)+INC_SET(2),200,208,0.099179
none,300,308,0.060191
INC_SET(2),300,308,0.069699
RESTRICT(1),300,311,0.089426
RESTRICT(1)+INC_SET(2),300,313,0.103121
none,400,409,0.058947
INC_SET(2),400,411,0.071661
RESTRICT(1),400,412,0.085804
RESTRICT(1)+INC_SET(2),400,414,0.103809
none,500,513,0.061791
INC_SET(2),500,511,0.074501
RESTRICT(1),500,515,0.086872
RESTRICT(1)+INC_SET(2),500,514,0.104290
none,600,613,0.058451
INC_SET(2),600,612,0.073324
RESTRICT(1),600,617,0.089378
RESTRICT(1)+INC_SET(2),600,616,0.105716
none,700,712,0.060845
INC_SET(2),700,713,0.071184
RESTRICT(1),700,716,0.087803
RESTRICT(1)+INC_SET(2),700,719,0.109131
none,800,815,0.061149
INC_SET(2),800,815,0.074281
RESTRICT(1),800,820,0.090851
RESTRICT(1)+INC_SET(2),800,821,0.107682
none,900,915,0.061602
INC_SET(2),900,917,0.076833
RESTRICT(1),900,919,0.092785
RESTRICT(1)+INC_SET(2),900,921,0.106988
none,1000,1016,0.062885
INC_SET(2),1000,1015,0.072137
RESTRICT(1),1000,1020,0.089330
RESTRICT(1)+INC_SET(2),1000,1022,0.110232
none,100,105,0.058236
INC_SET(2),100,105,0.067275
RESTRICT(1),100,106,0.085005
RESTRICT(1)+INC_SET(2),100,106,0.090670
none,200,207,0.059716
INC_SET(2),200,208,0.071098
RESTRICT(1),200,210,0.081068
RESTRICT(1)+INC_SET(2),200,209,0.100975
none,300,309,0.060463
INC_SET(2),300,308,0.069048
RESTRICT(1),300,312,0.088865
RESTRICT(1)+INC_SET(2),300,311,0.105171
none,400,410,0.058692
INC_SET(2),400,410,0.074352
RESTRICT(1),400,413,0.088967
RESTRICT(1)+INC_SET(2),400,414,0.099941
none,500,511,0.059078
INC_SET(2),500,512,0.076007
RESTRICT(1),500,513,0.089240
RESTRICT(1)+INC_SET(2),500,512,0.103363
none,600,611,0.060075
INC_SET(2),600,612,0.071559
RESTRICT(1),600,617,0.090563
RESTRICT(1)+INC_SET(2),600,618,0.108931
none,700,713,0.061641
INC_SET(2),700,714,0.073839
RESTRICT(1),700,716,0.089307
RESTRICT(1)+INC_SET(2),700,721,0.109387
none,800,814,0.061443
INC_SET(2),800,814,0.073348
RESTRICT(1),800,822,0.088948
RESTRICT(1)+INC_SET(2),800,817,0.180590
none,900,915,0.061980
INC_SET(2),900,914,0.071796
RESTRICT(1),900,923,0.089814
RESTRICT(1)+INC_SET(2),900,917,0.109445
none,1000,1017,0.063940
INC_SET(2),1000,1017,0.071549
RESTRICT(1),1000,1025,0.093578
RESTRICT(1)+INC_SET(2),1000,1022,0.110025


==> assets/experiments/scalability_results.csv <==
policy,instances,throughput,latency
none,100,105,0.058236
INCSET(2),100,105,0.067275
RESTRICT(1),100,106,0.085005
RESTRICT(1)+INCSET(2),100,106,0.090670
none,200,207,0.059716
INCSET(2),200,208,0.071098
RESTRICT(1),200,210,0.081068
RESTRICT(1)+INCSET(2),200,209,0.100975
none,300,309,0.060463
INCSET(2),300,308,0.069048
RESTRICT(1),300,312,0.088865
RESTRICT(1)+INCSET(2),300,311,0.105171
none,400,410,0.058692
INCSET(2),400,410,0.074352
RESTRICT(1),400,413,0.088967
RESTRICT(1)+INCSET(2),400,414,0.099941
none,500,511,0.059078
INCSET(2),500,512,0.076007
RESTRICT(1),500,513,0.089240
RESTRICT(1)+INCSET(2),500,512,0.103363
none,600,611,0.060075
INCSET(2),600,612,0.071559
RESTRICT(1),600,617,0.090563
RESTRICT(1)+INCSET(2),600,618,0.108931
none,700,713,0.061641
INCSET(2),700,714,0.073839
RESTRICT(1),700,716,0.089307
RESTRICT(1)+INCSET(2),700,721,0.109387
none,800,814,0.061443
INCSET(2),800,814,0.073348
RESTRICT(1),800,822,0.088948
RESTRICT(1)+INCSET(2),800,817,0.180590
none,900,915,0.061980
INCSET(2),900,914,0.071796
RESTRICT(1),900,923,0.089814
RESTRICT(1)+INCSET(2),900,917,0.109445
none,1000,1017,0.063940
INCSET(2),1000,1017,0.071549
RESTRICT(1),1000,1025,0.093578
RESTRICT(1)+INCSET(2),1000,1022,0.110025


==> assets/experiments/timeline_data.txt <==
BID_CREATED - 0
RECEIVED_MATCH - 11
SEND_PROPOSED_TRADE - 138
ACCEPT_TRADE - 265
TX_INIT_SIGNED_COUNTERPARTY - 309
TX_INIT_BOTH_SIGNED - 331
TX_PAYMENT_SIGNED_COUNTERPARTY - 397
TX_PAYMENT_SIGNED_COUNTERPARTY - 406
TX_PAYMENT_BOTH_SIGNED - 432
TX_PAYMENT_BOTH_SIGNED - 440
TX_DONE_SIGNED_COUNTERPARTY - 476
TX_DONE_BOTH_SIGNED - 493


